Scale-Space Autoencoders for Unsupervised Anomaly Segmentation in Brain MRI

Brain pathologies can vary greatly in size and shape, ranging from few pixels (i.e. MS lesions) to large, space-occupying tumors. Recently proposed Autoencoder-based methods for unsupervised anomaly segmentation in brain MRI have shown promising performance, but face difficulties in modeling distributions with high fidelity, which is crucial for accurate delineation of particularly small lesions. Here, similar to these previous works, we model the distribution of healthy brain MRI to localize pathologies from erroneous reconstructions. However, to achieve improved reconstruction fidelity at higher resolutions, we learn to compress and reconstruct different frequency bands of healthy brain MRI using the laplacian pyramid. In a range of experiments comparing our method to different State-of-the-Art approaches on three different brain MR datasets with MS lesions and tumors, we show improved anomaly segmentation performance and the general capability to obtain much more crisp reconstructions of input data at native resolution. The modeling of the laplacian pyramid further enables the delineation and aggregation of lesions at multiple scales, which allows to effectively cope with different pathologies and lesion sizes using a single model.

==> csv/results.all.csv <==
Approach,Stage,GBKRI AUPRC,GBKRI AUROC,GBKRI BPDICE,GBKRI DICE,GBKRI Rec.-Error,MSKRI AUPRC,MSKRI AUROC,MSKRI BPDICE,MSKRI DICE,MSKRI Rec.-Error,MSLUB AUPRC,MSLUB AUROC,MSLUB BPDICE,MSLUB DICE,MSLUB Rec.-Error
LAPAE (dense),64\times 64,0.293,0.814,0.392,0.306 $\pm$ 0.220,36.17 $\pm$ 13.83,0.142,0.871,0.211,0.159 $\pm$ 0.133,35.51 $\pm$ 10.77,0.084,0.792,0.139,0.086 $\pm$ 0.121,36.61 $\pm$ 11.54
LAPAE (dense),128\times 128,0.34,0.835,0.422,0.345 $\pm$ 0.230,223.17 $\pm$ 83.67,0.46,0.907,0.513,0.435 $\pm$ 0.173,221.90 $\pm$ 66.93,0.217,0.805,0.285,0.193 $\pm$ 0.168,227.52 $\pm$ 69.81
LAPAE (dense),256\times 256,0.301,0.838,0.398,0.339 $\pm$ 0.227,1047.42 $\pm$ 393.62,0.525,0.932,0.566,0.493 $\pm$ 0.162,1088.74 $\pm$ 327.09,0.284,0.818,0.357,0.262 $\pm$ 0.187,1109.67 $\pm$ 335.57
LAPAE (dense),All,0.303,0.848,0.389,0.333 $\pm$ 0.201,1047.42 $\pm$ 393.62,0.564,0.942,0.59,0.519 $\pm$ 0.157,1088.74 $\pm$ 327.09,0.325,0.839,0.39,0.282 $\pm$ 0.200,1109.67 $\pm$ 335.57
LAPAE (spatial),64\times 64,0.297,0.818,0.391,0.299 $\pm$ 0.196,32.93 $\pm$ 13.47,0.139,0.89,0.209,0.163 $\pm$ 0.134,31.92 $\pm$ 10.84,0.09,0.804,0.142,0.085 $\pm$ 0.117,32.72 $\pm$ 11.23
LAPAE (spatial),128\times 128,0.361,0.858,0.463,0.371 $\pm$ 0.214,105.48 $\pm$ 44.38,0.435,0.959,0.485,0.407 $\pm$ 0.164,105.44 $\pm$ 38.17,0.222,0.865,0.301,0.200 $\pm$ 0.186,100.24 $\pm$ 38.11
LAPAE (spatial),256\times 256,0.357,0.873,0.463,0.373 $\pm$ 0.223,426.53 $\pm$ 145.34,0.371,0.984,0.435,0.360 $\pm$ 0.169,428.51 $\pm$ 123.88,0.207,0.907,0.296,0.208 $\pm$ 0.175,426.40 $\pm$ 127.92
LAPAE (spatial),All,0.324,0.874,0.418,0.349 $\pm$ 0.198,426.53 $\pm$ 145.34,0.494,0.993,0.53,0.460 $\pm$ 0.153,428.51 $\pm$ 123.88,0.322,0.917,0.388,0.271 $\pm$ 0.198,426.40 $\pm$ 127.92
LAPAE (fullyconv),64\times 64,0.304,0.814,0.399,0.304 $\pm$ 0.210,33.01 $\pm$ 13.41,0.138,0.886,0.206,0.154 $\pm$ 0.134,31.98 $\pm$ 10.68,0.085,0.801,0.137,0.082 $\pm$ 0.116,32.43 $\pm$ 11.19
LAPAE (fullyconv),128\times 128,0.346,0.836,0.436,0.349 $\pm$ 0.229,195.26 $\pm$ 80.54,0.449,0.922,0.503,0.427 $\pm$ 0.166,195.73 $\pm$ 65.32,0.207,0.815,0.275,0.189 $\pm$ 0.169,198.29 $\pm$ 67.80
LAPAE (fullyconv),256\times 256,0.131,0.632,0.265,0.199 $\pm$ 0.165,3734.72 $\pm$ 1173.54,0.152,0.629,0.262,0.236 $\pm$ 0.095,4065.78 $\pm$ 1123.00,0.058,0.572,0.114,0.091 $\pm$ 0.088,3798.87 $\pm$ 1309.01
LAPAE (fullyconv),All,0.138,0.64,0.256,0.198 $\pm$ 0.158,3734.72 $\pm$ 1173.54,0.167,0.632,0.277,0.249 $\pm$ 0.099,4065.78 $\pm$ 1123.00,0.066,0.58,0.125,0.099 $\pm$ 0.094,3798.87 $\pm$ 1309.01
MultiscaleAE (dense),64\times 64,0.276,0.754,0.391,0.273 $\pm$ 0.236,93.00 $\pm$ 27.34,0.098,0.759,0.155,0.126 $\pm$ 0.124,88.09 $\pm$ 19.96,0.074,0.726,0.106,0.075 $\pm$ 0.108,93.83 $\pm$ 23.70
MultiscaleAE (dense),128\times 128,0.331,0.822,0.449,0.347 $\pm$ 0.226,424.47 $\pm$ 116.63,0.414,0.883,0.473,0.393 $\pm$ 0.175,397.41 $\pm$ 98.17,0.228,0.824,0.288,0.192 $\pm$ 0.184,415.21 $\pm$ 126.60
MultiscaleAE (dense),256\times 256,0.251,0.714,0.396,0.286 $\pm$ 0.245,1918.91 $\pm$ 518.20,0.333,0.761,0.438,0.400 $\pm$ 0.164,1850.50 $\pm$ 375.41,0.209,0.717,0.285,0.212 $\pm$ 0.179,1904.76 $\pm$ 398.57
MultiscaleAE (dense),All,0.258,0.723,0.38,0.280 $\pm$ 0.235,1918.91 $\pm$ 518.20,0.358,0.768,0.459,0.417 $\pm$ 0.161,1850.50 $\pm$ 375.41,0.236,0.729,0.317,0.230 $\pm$ 0.187,1904.76 $\pm$ 398.57
MultiscaleAE (spatial),64\times 64,0.309,0.796,0.422,0.307 $\pm$ 0.242,95.48 $\pm$ 23.31,0.131,0.824,0.203,0.161 $\pm$ 0.132,86.53 $\pm$ 19.61,0.099,0.768,0.144,0.103 $\pm$ 0.132,94.22 $\pm$ 31.24
MultiscaleAE (spatial),128\times 128,0.27,0.871,0.337,0.323 $\pm$ 0.265,188.10 $\pm$ 49.98,0.213,0.936,0.317,0.256 $\pm$ 0.151,191.16 $\pm$ 48.31,0.122,0.863,0.198,0.138 $\pm$ 0.137,184.58 $\pm$ 49.81
MultiscaleAE (spatial),256\times 256,0.235,0.857,0.405,0.337 $\pm$ 0.277,883.27 $\pm$ 102.46,0.029,0.967,0.064,0.112 $\pm$ 0.150,872.16 $\pm$ 101.94,0.034,0.89,0.083,0.091 $\pm$ 0.089,845.19 $\pm$ 110.33
MultiscaleAE (spatial),All,0.342,0.862,0.446,0.371 $\pm$ 0.208,883.27 $\pm$ 102.46,0.517,0.993,0.546,0.454 $\pm$ 0.173,872.16 $\pm$ 101.94,0.342,0.912,0.422,0.299 $\pm$ 0.219,845.19 $\pm$ 110.33
MultiscaleAE (fullyconv),64\times 64,0.273,0.774,0.389,0.280 $\pm$ 0.230,108.18 $\pm$ 24.54,0.108,0.803,0.17,0.143 $\pm$ 0.127,105.10 $\pm$ 18.29,0.076,0.742,0.11,0.081 $\pm$ 0.118,112.12 $\pm$ 29.60
MultiscaleAE (fullyconv),128\times 128,0.318,0.796,0.448,0.344 $\pm$ 0.245,368.59 $\pm$ 113.48,0.38,0.837,0.455,0.386 $\pm$ 0.172,341.82 $\pm$ 92.14,0.205,0.774,0.267,0.183 $\pm$ 0.184,357.21 $\pm$ 102.26
MultiscaleAE (fullyconv),256\times 256,0.301,0.786,0.432,0.332 $\pm$ 0.243,1475.05 $\pm$ 497.49,0.49,0.867,0.561,0.502 $\pm$ 0.165,1358.00 $\pm$ 403.44,0.286,0.788,0.356,0.260 $\pm$ 0.208,1380.27 $\pm$ 401.28
MultiscaleAE (fullyconv),All,0.305,0.801,0.418,0.327 $\pm$ 0.233,1475.05 $\pm$ 497.49,0.51,0.878,0.566,0.509 $\pm$ 0.155,1358.00 $\pm$ 403.44,0.321,0.81,0.387,0.279 $\pm$ 0.217,1380.27 $\pm$ 401.28


==> csv/results.csv <==
Approach,Stage,GBKRI AUPRC,GBKRI AUROC,GBKRI BPDICE,GBKRI DICE,GBKRI Rec.-Error,MSKRI AUPRC,MSKRI AUROC,MSKRI BPDICE,MSKRI DICE,MSKRI Rec.-Error,MSLUB AUPRC,MSLUB AUROC,MSLUB BPDICE,MSLUB DICE,MSLUB Rec.-Error
LAPAE (dense),64\times 64,0.293,0.814,0.392,0.306 $\pm$ 0.220,0.01 $\pm$ 0.22,0.142,0.871,0.211,0.159 $\pm$ 0.133,0.01 $\pm$ 0.17,0.084,0.792,0.139,0.086 $\pm$ 0.121,0.01 $\pm$ 0.18
LAPAE (dense),128\times 128,0.34,0.835,0.422,0.345 $\pm$ 0.230,0.01 $\pm$ 0.65,0.46,0.907,0.513,0.435 $\pm$ 0.173,0.01 $\pm$ 0.52,0.217,0.805,0.285,0.193 $\pm$ 0.168,0.01 $\pm$ 0.55
LAPAE (dense),256\times 256,0.301,0.838,0.398,0.339 $\pm$ 0.227,0.02 $\pm$ 1.54,0.525,0.932,0.566,0.493 $\pm$ 0.162,0.02 $\pm$ 1.28,0.284,0.818,0.357,0.262 $\pm$ 0.187,0.02 $\pm$ 1.31
LAPAE (dense),All,0.303,0.848,0.389,0.333 $\pm$ 0.201,0.02 $\pm$ 1.54,0.564,0.942,0.59,0.519 $\pm$ 0.157,0.02 $\pm$ 1.28,0.325,0.839,0.39,0.282 $\pm$ 0.200,0.02 $\pm$ 1.31
LAPAE (spatial),64\times 64,0.297,0.818,0.391,0.299 $\pm$ 0.196,0.01 $\pm$ 0.21,0.139,0.89,0.209,0.163 $\pm$ 0.134,0.01 $\pm$ 0.17,0.09,0.804,0.142,0.085 $\pm$ 0.117,0.01 $\pm$ 0.18
LAPAE (spatial),128\times 128,0.361,0.858,0.463,0.371 $\pm$ 0.214,0.01 $\pm$ 0.35,0.435,0.959,0.485,0.407 $\pm$ 0.164,0.01 $\pm$ 0.30,0.222,0.865,0.301,0.200 $\pm$ 0.186,0.01 $\pm$ 0.30
LAPAE (spatial),256\times 256,0.357,0.873,0.463,0.373 $\pm$ 0.223,0.01 $\pm$ 0.57,0.371,0.984,0.435,0.360 $\pm$ 0.169,0.01 $\pm$ 0.48,0.207,0.907,0.296,0.208 $\pm$ 0.175,0.01 $\pm$ 0.50
LAPAE (spatial),All,0.324,0.874,0.418,0.349 $\pm$ 0.198,0.01 $\pm$ 0.57,0.494,0.993,0.53,0.460 $\pm$ 0.153,0.01 $\pm$ 0.48,0.322,0.917,0.388,0.271 $\pm$ 0.198,0.01 $\pm$ 0.50
LAPAE (dense 16x16x32),64\times 64,0.28,0.817,0.358,0.290 $\pm$ 0.213,0.00 $\pm$ 0.09,0.125,0.874,0.208,0.159 $\pm$ 0.145,0.00 $\pm$ 0.09,0.073,0.802,0.145,0.098 $\pm$ 0.125,0.00 $\pm$ 0.10
LAPAE (dense 16x16x32),128\times 128,0.274,0.854,0.402,0.344 $\pm$ 0.254,0.01 $\pm$ 0.27,0.323,0.959,0.384,0.303 $\pm$ 0.179,0.01 $\pm$ 0.26,0.136,0.863,0.221,0.155 $\pm$ 0.147,0.01 $\pm$ 0.28
LAPAE (dense 16x16x32),256\times 256,0.233,0.865,0.379,0.346 $\pm$ 0.267,0.01 $\pm$ 0.83,0.297,0.985,0.381,0.325 $\pm$ 0.182,0.01 $\pm$ 0.83,0.206,0.894,0.278,0.206 $\pm$ 0.157,0.01 $\pm$ 0.84
LAPAE (dense 16x16x32),All,0.229,0.868,0.359,0.336 $\pm$ 0.261,0.01 $\pm$ 0.83,0.376,0.99,0.449,0.369 $\pm$ 0.183,0.01 $\pm$ 0.83,0.239,0.908,0.318,0.224 $\pm$ 0.170,0.01 $\pm$ 0.84
LAPAE (dense 8x8x32),64\times 64,0.283,0.805,0.386,0.307 $\pm$ 0.217,0.01 $\pm$ 0.18,0.141,0.865,0.201,0.152 $\pm$ 0.133,0.01 $\pm$ 0.16,0.096,0.793,0.147,0.088 $\pm$ 0.127,0.01 $\pm$ 0.18
LAPAE (dense 8x8x32),128\times 128,0.31,0.839,0.419,0.353 $\pm$ 0.254,0.01 $\pm$ 0.47,0.436,0.94,0.481,0.391 $\pm$ 0.178,0.01 $\pm$ 0.41,0.193,0.831,0.261,0.182 $\pm$ 0.164,0.01 $\pm$ 0.43
LAPAE (dense 8x8x32),256\times 256,0.273,0.851,0.382,0.343 $\pm$ 0.251,0.01 $\pm$ 1.24,0.463,0.977,0.511,0.429 $\pm$ 0.184,0.02 $\pm$ 1.09,0.262,0.867,0.33,0.242 $\pm$ 0.175,0.02 $\pm$ 1.17
LAPAE (dense 8x8x32),All,0.278,0.857,0.372,0.329 $\pm$ 0.203,0.01 $\pm$ 1.24,0.557,0.983,0.595,0.512 $\pm$ 0.166,0.02 $\pm$ 1.09,0.332,0.883,0.403,0.285 $\pm$ 0.203,0.02 $\pm$ 1.17
LAPVAE (dense),64\times 64,0.281,0.804,0.385,0.303 $\pm$ 0.233,0.01 $\pm$ 0.26,0.139,0.854,0.203,0.151 $\pm$ 0.133,0.01 $\pm$ 0.21,0.073,0.78,0.125,0.080 $\pm$ 0.112,0.01 $\pm$ 0.23
LAPVAE (dense),128\times 128,0.302,0.822,0.399,0.337 $\pm$ 0.259,0.02 $\pm$ 0.77,0.42,0.885,0.478,0.398 $\pm$ 0.180,0.02 $\pm$ 0.65,0.18,0.788,0.251,0.171 $\pm$ 0.156,0.02 $\pm$ 0.70
LAPVAE (dense),256\times 256,0.272,0.827,0.388,0.341 $\pm$ 0.269,0.02 $\pm$ 1.83,0.472,0.904,0.526,0.459 $\pm$ 0.166,0.02 $\pm$ 1.55,0.227,0.799,0.307,0.228 $\pm$ 0.170,0.02 $\pm$ 1.67
LAPVAE (dense),All,0.277,0.836,0.377,0.330 $\pm$ 0.227,0.02 $\pm$ 1.82,0.516,0.91,0.558,0.490 $\pm$ 0.157,0.02 $\pm$ 1.55,0.262,0.812,0.341,0.247 $\pm$ 0.184,0.02 $\pm$ 1.67
AE (dense),64\times 64,0.276,0.754,0.391,0.273 $\pm$ 0.236,0.02 $\pm$ 0.43,0.098,0.759,0.155,0.126 $\pm$ 0.124,0.02 $\pm$ 0.31,0.074,0.726,0.106,0.075 $\pm$ 0.108,0.02 $\pm$ 0.37
AE (dense),128\times 128,0.331,0.822,0.449,0.347 $\pm$ 0.226,0.03 $\pm$ 0.91,0.414,0.883,0.473,0.393 $\pm$ 0.175,0.02 $\pm$ 0.77,0.228,0.824,0.288,0.192 $\pm$ 0.184,0.03 $\pm$ 0.99
AE (dense),256\times 256,0.251,0.714,0.396,0.286 $\pm$ 0.245,0.03 $\pm$ 2.02,0.333,0.761,0.438,0.400 $\pm$ 0.164,0.03 $\pm$ 1.47,0.209,0.717,0.285,0.212 $\pm$ 0.179,0.03 $\pm$ 1.56
AE (dense),All,0.258,0.723,0.38,0.280 $\pm$ 0.235,0.03 $\pm$ 2.02,0.358,0.768,0.459,0.417 $\pm$ 0.161,0.03 $\pm$ 1.47,0.236,0.729,0.317,0.230 $\pm$ 0.187,0.03 $\pm$ 1.56
AE (spatial),64\times 64,0.309,0.796,0.422,0.307 $\pm$ 0.242,0.02 $\pm$ 0.36,0.131,0.824,0.203,0.161 $\pm$ 0.132,0.02 $\pm$ 0.31,0.099,0.768,0.144,0.103 $\pm$ 0.132,0.02 $\pm$ 0.49
AE (spatial),128\times 128,0.27,0.871,0.337,0.323 $\pm$ 0.265,0.01 $\pm$ 0.39,0.213,0.936,0.317,0.256 $\pm$ 0.151,0.01 $\pm$ 0.38,0.122,0.863,0.198,0.138 $\pm$ 0.137,0.01 $\pm$ 0.39
AE (spatial),256\times 256,0.235,0.857,0.405,0.337 $\pm$ 0.277,0.01 $\pm$ 0.40,0.029,0.967,0.064,0.112 $\pm$ 0.150,0.01 $\pm$ 0.40,0.034,0.89,0.083,0.091 $\pm$ 0.089,0.01 $\pm$ 0.43
AE (spatial),All,0.342,0.862,0.446,0.371 $\pm$ 0.208,0.01 $\pm$ 0.40,0.517,0.993,0.546,0.454 $\pm$ 0.173,0.01 $\pm$ 0.40,0.342,0.912,0.422,0.299 $\pm$ 0.219,0.01 $\pm$ 0.43
AE (dense 16x16x32),64\times 64,0.124,0.837,0.302,0.313 $\pm$ 0.281,0.01 $\pm$ 0.06,0.034,0.888,0.075,0.068 $\pm$ 0.083,0.01 $\pm$ 0.04,0.033,0.823,0.084,0.084 $\pm$ 0.077,0.01 $\pm$ 0.04
AE (dense 16x16x32),128\times 128,0.108,0.886,0.249,0.289 $\pm$ 0.275,0.01 $\pm$ 0.39,0.034,0.961,0.072,0.056 $\pm$ 0.067,0.01 $\pm$ 0.36,0.075,0.926,0.154,0.085 $\pm$ 0.092,0.01 $\pm$ 0.38
AE (dense 16x16x32),256\times 256,0.241,0.856,0.412,0.357 $\pm$ 0.264,0.01 $\pm$ 0.63,0.132,0.971,0.207,0.191 $\pm$ 0.150,0.01 $\pm$ 0.62,0.083,0.87,0.157,0.130 $\pm$ 0.119,0.01 $\pm$ 0.62
AE (dense 16x16x32),All,0.235,0.865,0.393,0.354 $\pm$ 0.263,0.01 $\pm$ 0.63,0.223,0.987,0.296,0.244 $\pm$ 0.167,0.01 $\pm$ 0.62,0.152,0.904,0.221,0.160 $\pm$ 0.136,0.01 $\pm$ 0.62
AE (dense 8x8x32),64\times 64,0.308,0.847,0.351,0.262 $\pm$ 0.191,0.01 $\pm$ 0.23,0.073,0.901,0.117,0.098 $\pm$ 0.103,0.01 $\pm$ 0.19,0.051,0.833,0.084,0.060 $\pm$ 0.096,0.01 $\pm$ 0.19
AE (dense 8x8x32),128\times 128,0.336,0.858,0.451,0.353 $\pm$ 0.219,0.01 $\pm$ 0.58,0.372,0.934,0.436,0.346 $\pm$ 0.168,0.01 $\pm$ 0.53,0.141,0.845,0.216,0.148 $\pm$ 0.135,0.01 $\pm$ 0.55
AE (dense 8x8x32),256\times 256,0.348,0.859,0.453,0.370 $\pm$ 0.233,0.02 $\pm$ 1.26,0.472,0.967,0.514,0.439 $\pm$ 0.166,0.02 $\pm$ 1.11,0.272,0.866,0.331,0.247 $\pm$ 0.174,0.02 $\pm$ 1.17
AE (dense 8x8x32),All,0.337,0.875,0.435,0.362 $\pm$ 0.213,0.02 $\pm$ 1.26,0.539,0.984,0.564,0.486 $\pm$ 0.159,0.02 $\pm$ 1.11,0.342,0.901,0.392,0.289 $\pm$ 0.197,0.02 $\pm$ 1.17


==> csv/results.selected.csv <==
Approach,Stage,GBKRI AUPRC,GBKRI AUROC,GBKRI BPDICE,GBKRI DICE,GBKRI Rec.-Error,MSKRI AUPRC,MSKRI AUROC,MSKRI BPDICE,MSKRI DICE,MSKRI Rec.-Error,MSLUB AUPRC,MSLUB AUROC,MSLUB BPDICE,MSLUB DICE,MSLUB Rec.-Error
AE (dense),64\times 64,0.276,0.754,0.391,0.273 $\pm$ 0.236,0.02 $\pm$ 0.43,0.098,0.759,0.155,0.126 $\pm$ 0.124,0.02 $\pm$ 0.31,0.074,0.726,0.106,0.075 $\pm$ 0.108,0.02 $\pm$ 0.37
AE (dense),128\times 128,0.331,0.822,0.449,0.347 $\pm$ 0.226,0.03 $\pm$ 0.91,0.414,0.883,0.473,0.393 $\pm$ 0.175,0.02 $\pm$ 0.77,0.228,0.824,0.288,0.192 $\pm$ 0.184,0.03 $\pm$ 0.99
AE (dense),256\times 256,0.251,0.714,0.396,0.286 $\pm$ 0.245,0.03 $\pm$ 2.02,0.333,0.761,0.438,0.400 $\pm$ 0.164,0.03 $\pm$ 1.47,0.209,0.717,0.285,0.212 $\pm$ 0.179,0.03 $\pm$ 1.56
AE (dense),Aggr.,0.258,0.723,0.38,0.280 $\pm$ 0.235,0.03 $\pm$ 2.02,0.358,0.768,0.459,0.417 $\pm$ 0.161,0.03 $\pm$ 1.47,0.236,0.729,0.317,0.230 $\pm$ 0.187,0.03 $\pm$ 1.56
SSAE (dense),64\times 64,0.293,0.814,0.392,0.306 $\pm$ 0.220,0.01 $\pm$ 0.22,0.142,0.871,0.211,0.159 $\pm$ 0.133,0.01 $\pm$ 0.17,0.084,0.792,0.139,0.086 $\pm$ 0.121,0.01 $\pm$ 0.18
SSAE (dense),128\times 128,0.34,0.835,0.422,0.345 $\pm$ 0.230,0.01 $\pm$ 0.65,0.46,0.907,0.513,0.435 $\pm$ 0.173,0.01 $\pm$ 0.52,0.217,0.805,0.285,0.193 $\pm$ 0.168,0.01 $\pm$ 0.55
SSAE (dense),256\times 256,0.301,0.838,0.398,0.339 $\pm$ 0.227,0.02 $\pm$ 1.54,0.525,0.932,0.566,0.493 $\pm$ 0.162,0.02 $\pm$ 1.28,0.284,0.818,0.357,0.262 $\pm$ 0.187,0.02 $\pm$ 1.31
SSAE (dense),Aggr.,0.303,0.848,0.389,0.333 $\pm$ 0.201,0.02 $\pm$ 1.54,0.564,0.942,0.59,0.519 $\pm$ 0.157,0.02 $\pm$ 1.28,0.325,0.839,0.39,0.282 $\pm$ 0.200,0.02 $\pm$ 1.31
AE (spatial),64\times 64,0.309,0.796,0.422,0.307 $\pm$ 0.242,0.02 $\pm$ 0.36,0.131,0.824,0.203,0.161 $\pm$ 0.132,0.02 $\pm$ 0.31,0.099,0.768,0.144,0.103 $\pm$ 0.132,0.02 $\pm$ 0.49
AE (spatial),128\times 128,0.27,0.871,0.337,0.323 $\pm$ 0.265,0.01 $\pm$ 0.39,0.213,0.936,0.317,0.256 $\pm$ 0.151,0.01 $\pm$ 0.38,0.122,0.863,0.198,0.138 $\pm$ 0.137,0.01 $\pm$ 0.39
AE (spatial),256\times 256,0.235,0.857,0.405,0.337 $\pm$ 0.277,0.01 $\pm$ 0.40,0.029,0.967,0.064,0.112 $\pm$ 0.150,0.01 $\pm$ 0.40,0.034,0.89,0.083,0.091 $\pm$ 0.089,0.01 $\pm$ 0.43
AE (spatial),Aggr.,0.342,0.862,0.446,0.371 $\pm$ 0.208,0.01 $\pm$ 0.40,0.517,0.993,0.546,0.454 $\pm$ 0.173,0.01 $\pm$ 0.40,0.342,0.912,0.422,0.299 $\pm$ 0.219,0.01 $\pm$ 0.43
SSAE (spatial),64\times 64,0.297,0.818,0.391,0.299 $\pm$ 0.196,0.01 $\pm$ 0.21,0.139,0.89,0.209,0.163 $\pm$ 0.134,0.01 $\pm$ 0.17,0.09,0.804,0.142,0.085 $\pm$ 0.117,0.01 $\pm$ 0.18
SSAE (spatial),128\times 128,0.361,0.858,0.463,0.371 $\pm$ 0.214,0.01 $\pm$ 0.35,0.435,0.959,0.485,0.407 $\pm$ 0.164,0.01 $\pm$ 0.30,0.222,0.865,0.301,0.200 $\pm$ 0.186,0.01 $\pm$ 0.30
SSAE (spatial),256\times 256,0.357,0.873,0.463,0.373 $\pm$ 0.223,0.01 $\pm$ 0.57,0.371,0.984,0.435,0.360 $\pm$ 0.169,0.01 $\pm$ 0.48,0.207,0.907,0.296,0.208 $\pm$ 0.175,0.01 $\pm$ 0.50
SSAE (spatial),Aggr.,0.324,0.874,0.418,0.349 $\pm$ 0.198,0.01 $\pm$ 0.57,0.494,0.993,0.53,0.460 $\pm$ 0.153,0.01 $\pm$ 0.48,0.322,0.917,0.388,0.271 $\pm$ 0.198,0.01 $\pm$ 0.50
VAE (dense),64\times 64,0.21,0.714,0.307,0.212 $\pm$ 0.212,0.03 $\pm$ 0.49,0.067,0.704,0.134,0.116 $\pm$ 0.107,0.03 $\pm$ 0.32,0.049,0.682,0.083,0.068 $\pm$ 0.090,0.03 $\pm$ 0.39
VAE (dense),128\times 128,0.267,0.74,0.389,0.277 $\pm$ 0.244,0.03 $\pm$ 1.03,0.283,0.766,0.372,0.329 $\pm$ 0.162,0.03 $\pm$ 0.72,0.156,0.719,0.217,0.152 $\pm$ 0.161,0.03 $\pm$ 0.77
VAE (dense),256\times 256,0.143,0.634,0.255,0.176 $\pm$ 0.175,0.04 $\pm$ 3.36,0.242,0.693,0.356,0.342 $\pm$ 0.173,0.03 $\pm$ 1.65,0.124,0.656,0.195,0.145 $\pm$ 0.127,0.03 $\pm$ 1.84
VAE (dense),Aggr.,0.145,0.644,0.253,0.177 $\pm$ 0.167,0.04 $\pm$ 3.34,0.269,0.696,0.383,0.367 $\pm$ 0.171,0.03 $\pm$ 1.65,0.156,0.666,0.23,0.169 $\pm$ 0.138,0.03 $\pm$ 1.83
SSVAE (dense),64\times 64,0.281,0.804,0.385,0.303 $\pm$ 0.233,0.01 $\pm$ 0.26,0.139,0.854,0.203,0.151 $\pm$ 0.133,0.01 $\pm$ 0.21,0.073,0.78,0.125,0.080 $\pm$ 0.112,0.01 $\pm$ 0.23
SSVAE (dense),128\times 128,0.302,0.822,0.399,0.337 $\pm$ 0.259,0.02 $\pm$ 0.77,0.42,0.885,0.478,0.398 $\pm$ 0.180,0.02 $\pm$ 0.65,0.18,0.788,0.251,0.171 $\pm$ 0.156,0.02 $\pm$ 0.70
SSVAE (dense),256\times 256,0.272,0.827,0.388,0.341 $\pm$ 0.269,0.02 $\pm$ 1.83,0.472,0.904,0.526,0.459 $\pm$ 0.166,0.02 $\pm$ 1.55,0.227,0.799,0.307,0.228 $\pm$ 0.170,0.02 $\pm$ 1.67
SSVAE (dense),Aggr.,0.277,0.836,0.377,0.330 $\pm$ 0.227,0.02 $\pm$ 1.82,0.516,0.91,0.558,0.490 $\pm$ 0.157,0.02 $\pm$ 1.55,0.262,0.812,0.341,0.247 $\pm$ 0.184,0.02 $\pm$ 1.67


==> csv/results.sota.backup.csv <==
Approach;Stage;GBKRI AUPRC;GBKRI AUROC;GBKRI BPDICE;GBKRI DICE;GBKRI Rec.-Error;MSKRI AUPRC;MSKRI AUROC;MSKRI BPDICE;MSKRI DICE;MSKRI Rec.-Error;MSLUB AUPRC;MSLUB AUROC;MSLUB BPDICE;MSLUB DICE;MSLUB Rec.-Error
AE (dense)* \cite{baur2018deep};128\times 128;0.331;0.822;0.449;0.347 $\pm$ 0.226;0.03 $\pm$ 0.91;0.414;0.883;0.473;0.393 $\pm$ 0.175;0.02 $\pm$ 0.77;0.228;0.824;0.288;0.192 $\pm$ 0.184;0.03 $\pm$ 0.99
SSAE (dense)* \textbf{Ours};128\times 128;0.34;0.835;0.422;0.345 $\pm$ 0.230;0.01 $\pm$ 0.65;0.46;0.907;0.513;0.435 $\pm$ 0.173;0.01 $\pm$ 0.52;0.217;0.805;0.285;0.193 $\pm$ 0.168;0.01 $\pm$ 0.55
AE (spatial)* \cite{baur2018deep};128\times 128;0.27;0.871;0.337;0.323 $\pm$ 0.265;0.01 $\pm$ 0.39;0.213;0.936;0.317;0.256 $\pm$ 0.151;0.01 $\pm$ 0.38;0.122;0.863;0.198;0.138 $\pm$ 0.137;0.01 $\pm$ 0.39
SSAE (spatial)* \textbf{Ours};128\times 128;0.361;0.858;0.463;0.371 $\pm$ 0.214;0.01 $\pm$ 0.35;0.435;0.959;0.485;0.407 $\pm$ 0.164;0.01 $\pm$ 0.30;0.222;0.865;0.301;0.200 $\pm$ 0.186;0.01 $\pm$ 0.30
VAE (dense)* \cite{baur2018deep};128\times 128;0.267;0.74;0.389;0.277 $\pm$ 0.244;0.03 $\pm$ 1.03;0.283;0.766;0.372;0.329 $\pm$ 0.162;0.03 $\pm$ 0.72;0.156;0.719;0.217;0.152 $\pm$ 0.161;0.03 $\pm$ 0.77
SSVAE (dense)* \textbf{Ours};128\times 128;0.302;0.822;0.399;0.337 $\pm$ 0.259;0.02 $\pm$ 0.77;0.42;0.885;0.478;0.398 $\pm$ 0.180;0.02 $\pm$ 0.65;0.18;0.788;0.251;0.171 $\pm$ 0.156;0.02 $\pm$ 0.70
f-AnoGAN \cite{schlegl2019f};128\times 128;0.268;0.74;0.416;0.318 $\pm$ 0.199;824.08 $\pm$ 272.10;0.267;0.934;0.38;0.330 $\pm$ 0.164;610.23 $\pm$ 207.26;0.122;0.794;0.22;0.160 $\pm$ 0.150;655.63 $\pm$ 347.08
Context VAE \cite{zimmerer2018context};128\times 128;0.26;0.763;0.39;0.345 $\pm$ 0.163;488.89 $\pm$ 153.38;0.434;0.93;0.487;0.410 $\pm$ 0.178;405.29 $\pm$ 123.64;0.231;0.793;0.308;0.202 $\pm$ 0.204;407.17 $\pm$ 141.13
GMVAE (You et al.) \cite{you2019uad};128\times 128;0.328;0.77;0.474;0.373 $\pm$ 0.190;450.53 $\pm$ 144.32;0.495;0.954;0.522;0.440 $\pm$ 0.176;416.69 $\pm$ 135.39;0.236;0.858;0.285;0.174 $\pm$ 0.172;393.07 $\pm$ 142.52


==> csv/results.sota.top1.csv <==
Approach;Stage;GBKRI AUPRC;GBKRI AUROC;GBKRI BPDICE;GBKRI DICE;GBKRI Rec.-Error;MSKRI AUPRC;MSKRI AUROC;MSKRI BPDICE;MSKRI DICE;MSKRI Rec.-Error;MSLUB AUPRC;MSLUB AUROC;MSLUB BPDICE;MSLUB DICE;MSLUB Rec.-Error
AE (dense)* \cite{baur2018deep};128\times 128;0.331;0.822;0.449;0.347 $\pm$ 0.226;0.03 $\pm$ 0.91;0.414;0.883;0.473;0.393 $\pm$ 0.175;0.02 $\pm$ 0.77;0.228;0.824;0.288;0.192 $\pm$ 0.184;0.03 $\pm$ 0.99
SSAE (dense)* \textbf{Ours};128\times 128;0.34;0.835;0.422;0.345 $\pm$ 0.230;0.01 $\pm$ 0.65;0.46;0.907;0.513;0.435 $\pm$ 0.173;0.01 $\pm$ 0.52;0.217;0.805;0.285;0.193 $\pm$ 0.168;0.01 $\pm$ 0.55
AE (spatial)* \cite{baur2018deep};128\times 128;0.27;\textbf{0.871};0.337;0.323 $\pm$ 0.265;0.01 $\pm$ 0.39;0.213;0.936;0.317;0.256 $\pm$ 0.151;0.01 $\pm$ 0.38;0.122;0.863;0.198;0.138 $\pm$ 0.137;0.01 $\pm$ 0.39
SSAE (spatial)* \textbf{Ours};128\times 128;\textbf{0.361};0.858;0.463;0.371 $\pm$ 0.214;0.01 $\pm$ 0.35;0.435;\textbf{0.959};0.485;0.407 $\pm$ 0.164;0.01 $\pm$ 0.30;0.222;\textbf{0.865};0.301;0.200 $\pm$ 0.186;0.01 $\pm$ 0.30
VAE (dense)* \cite{baur2018deep};128\times 128;0.267;0.74;0.389;0.277 $\pm$ 0.244;0.03 $\pm$ 1.03;0.283;0.766;0.372;0.329 $\pm$ 0.162;0.03 $\pm$ 0.72;0.156;0.719;0.217;0.152 $\pm$ 0.161;0.03 $\pm$ 0.77
SSVAE (dense)* \textbf{Ours};128\times 128;0.302;0.822;0.399;0.337 $\pm$ 0.259;0.02 $\pm$ 0.77;0.42;0.885;0.478;0.398 $\pm$ 0.180;0.02 $\pm$ 0.65;0.18;0.788;0.251;0.171 $\pm$ 0.156;0.02 $\pm$ 0.70
f-AnoGAN \cite{schlegl2019f};128\times 128;0.268;0.74;0.416;0.318 $\pm$ 0.199;824.08 $\pm$ 272.10;0.267;0.934;0.38;0.330 $\pm$ 0.164;610.23 $\pm$ 207.26;0.122;0.794;0.22;0.160 $\pm$ 0.150;655.63 $\pm$ 347.08
Context VAE \cite{zimmerer2018context};128\times 128;0.26;0.763;0.39;0.345 $\pm$ 0.163;488.89 $\pm$ 153.38;0.434;0.93;0.487;0.410 $\pm$ 0.178;405.29 $\pm$ 123.64;0.231;0.793;\textbf{0.308};0.202 $\pm$ 0.204;407.17 $\pm$ 141.13
GMVAE (You et al.) \cite{you2019uad};128\times 128;0.328;0.77;\textbf{0.474};0.373 $\pm$ 0.190;450.53 $\pm$ 144.32;\textbf{0.495};0.954;\textbf{0.522};0.440 $\pm$ 0.176;416.69 $\pm$ 135.39;\textbf{0.236};0.858;0.285;0.174 $\pm$ 0.172;393.07 $\pm$ 142.52


==> csv/results.sota.top2.csv <==
Approach;Stage;GBKRI AUPRC;GBKRI AUROC;GBKRI BPDICE;GBKRI DICE;GBKRI Rec.-Error;MSKRI AUPRC;MSKRI AUROC;MSKRI BPDICE;MSKRI DICE;MSKRI Rec.-Error;MSLUB AUPRC;MSLUB AUROC;MSLUB BPDICE;MSLUB DICE;MSLUB Rec.-Error
AE (dense)* \cite{baur2018deep};128\times 128;0.331;0.822;0.449;0.347 $\pm$ 0.226;0.03 $\pm$ 0.91;0.414;0.883;0.473;0.393 $\pm$ 0.175;0.02 $\pm$ 0.77;0.228;0.824;0.288;0.192 $\pm$ 0.184;0.03 $\pm$ 0.99
SSAE (dense)* \textbf{Ours};128\times 128;\textbf{0.34};0.835;0.422;0.345 $\pm$ 0.230;0.01 $\pm$ 0.65;\textbf{0.46};0.907;\textbf{0.513};0.435 $\pm$ 0.173;0.01 $\pm$ 0.52;0.217;0.805;0.285;0.193 $\pm$ 0.168;0.01 $\pm$ 0.55
AE (spatial)* \cite{baur2018deep};128\times 128;0.27;\textbf{0.871};0.337;0.323 $\pm$ 0.265;0.01 $\pm$ 0.39;0.213;0.936;0.317;0.256 $\pm$ 0.151;0.01 $\pm$ 0.38;0.122;0.863;0.198;0.138 $\pm$ 0.137;0.01 $\pm$ 0.39
SSAE (spatial)* \textbf{Ours};128\times 128;\textbf{0.361};0.858;\textbf{0.463};0.371 $\pm$ 0.214;0.01 $\pm$ 0.35;0.435;\textbf{0.959};0.485;0.407 $\pm$ 0.164;0.01 $\pm$ 0.30;0.222;\textbf{0.865};\textbf{0.301};0.200 $\pm$ 0.186;0.01 $\pm$ 0.30
VAE (dense)* \cite{baur2018deep};128\times 128;0.267;0.74;0.389;0.277 $\pm$ 0.244;0.03 $\pm$ 1.03;0.283;0.766;0.372;0.329 $\pm$ 0.162;0.03 $\pm$ 0.72;0.156;0.719;0.217;0.152 $\pm$ 0.161;0.03 $\pm$ 0.77
SSVAE (dense)* \textbf{Ours};128\times 128;0.302;0.822;0.399;0.337 $\pm$ 0.259;0.02 $\pm$ 0.77;0.42;0.885;0.478;0.398 $\pm$ 0.180;0.02 $\pm$ 0.65;0.18;0.788;0.251;0.171 $\pm$ 0.156;0.02 $\pm$ 0.70
f-AnoGAN \cite{schlegl2019f};128\times 128;0.268;0.74;0.416;0.318 $\pm$ 0.199;824.08 $\pm$ 272.10;0.267;0.934;0.38;0.330 $\pm$ 0.164;610.23 $\pm$ 207.26;0.122;0.794;0.22;0.160 $\pm$ 0.150;655.63 $\pm$ 347.08
Context VAE \cite{zimmerer2018context};128\times 128;0.26;0.763;0.39;0.345 $\pm$ 0.163;488.89 $\pm$ 153.38;0.434;0.93;0.487;0.410 $\pm$ 0.178;405.29 $\pm$ 123.64;\textbf{0.231};0.793;\textbf{0.308};0.202 $\pm$ 0.204;407.17 $\pm$ 141.13
GMVAE (You et al.) \cite{you2019uad};128\times 128;0.328;0.77;\textbf{0.474};0.373 $\pm$ 0.190;450.53 $\pm$ 144.32;\textbf{0.495};0.954;\textbf{0.522};0.440 $\pm$ 0.176;416.69 $\pm$ 135.39;\textbf{0.236};0.858;0.285;0.174 $\pm$ 0.172;393.07 $\pm$ 142.52

